Fully Dynamic Rebalancing in Dockless Bike-Sharing Systems via Deep Reinforcement Learning

This paper proposes a fully dynamic Deep Reinforcement Learning (DRL) method for rebalancing dockless bike-sharing systems, overcoming the limitations of periodic, system-wide interventions. We model the service through a graph-based simulator and cast rebalancing as a Markov decision process. A DRL agent routes a single truck in real time, executing localized pick-up, drop-off, and charging actions guided by spatiotemporal criticality scores. Experiments on real-world data show significant reductions in availability failures with a minimal fleet size, while limiting spatial inequality and mobility deserts. Our approach demonstrates the value of learning-based rebalancing for efficient and reliable shared micromobility.

==> figures/training_comparison.dat <==
episode	bike_300	bike_500	bike_700
0	2094	965	965
1	2568	1500	1500
2	1874	948	948
3	1796	835	835
4	1599	682	682
5	2128	1287	1287
6	1547	657	657
7	1794	903	903
8	1907	823	786
9	2100	1165	1172
10	1848	843	827
11	1743	765	695
12	1382	571	561
13	1871	676	575
14	2384	1239	1256
15	1696	847	775
16	1550	775	517
17	1671	731	528
18	1361	431	311
19	1612	735	624
20	1845	876	604
21	1216	504	446
22	1185	366	280
23	1393	472	464
24	1261	513	262
25	1363	529	407
26	1300	578	371
27	1708	594	373
28	1488	485	430
29	1068	469	321
30	1442	456	395
31	1392	585	333
32	1515	469	333
33	1173	420	203
34	1358	390	214
35	1316	379	224
36	1399	437	322
37	970	429	277
38	999	305	165
39	1088	366	208
40	1019	367	64
41	1267	304	176
42	1149	423	246
43	985	320	131
44	846	276	184
45	922	262	114
46	1006	312	151
47	1126	279	170
48	1097	274	168
49	1168	364	166
50	776	391	94
51	936	173	103
52	856	402	109
53	917	193	105
54	667	277	86
55	1063	280	78
56	858	220	151
57	777	233	78
58	768	160	88
59	756	246	159
60	847	328	106
61	612	234	121
62	679	271	112
63	994	351	181
64	808	202	153
65	710	300	215
66	631	285	85
67	824	460	126
68	695	189	125
69	796	248	90
70	574	182	61
71	768	213	160
72	560	271	79
73	698	394	150
74	677	296	89
75	417	242	74
76	697	230	118
77	596	200	73
78	805	266	152
79	429	175	25
80	688	321	78
81	667	213	81
82	517	224	106
83	572	278	85
84	603	284	31
85	711	374	122
86	522	268	116
87	768	263	83
88	642	293	107
89	657	193	51
90	604	275	75
91	599	207	55
92	458	179	71
93	501	281	109
94	433	177	80
95	526	274	84
96	629	316	117
97	589	219	72
98	538	251	77
99	567	222	38
100	654	375	140
101	502	179	45
102	665	241	84
103	548	329	36
104	844	245	56
105	613	328	88
106	390	150	75
107	552	169	169
108	423	185	86
109	406	231	104
110	610	326	141
111	519	256	96
112	592	191	96
113	311	217	78
114	493	110	65
115	369	129	63
116	468	188	105
117	503	266	90
118	419	226	98
119	451	158	40
120	577	391	59
121	609	251	91
122	695	257	178
123	584	255	39
124	509	198	94
125	564	139	85
126	485	210	80
127	481	162	99
128	468	159	33
129	330	165	78
130	536	308	99
131	560	246	86
132	403	204	65
133	450	177	95
134	456	202	47
135	395	152	66
136	365	145	40
137	276	154	29
138	453	98	65
139	415	160	88
140	322	133	63
141	403	169	102
142	558	280	112
143	550	187	35
144	389	216	54
145	545	234	80
146	488	147	96
147	381	189	55
148	516	207	101
149	369	193	52
150	420	162	70
151	502	261	158
152	408	188	108
153	386	153	64
154	410	279	58
155	487	271	77
156	456	175	83
157	438	146	26
158	614	226	90
159	461	219	59
160	337	168	42
161	470	209	79
162	426	166	45
163	547	249	51
164	590	326	109
165	470	202	42
166	628	284	133
167	484	176	39
168	327	182	57
169	475	138	55
170	376	201	62
171	599	120	45
172	315	109	51
173	364	85	33
174	553	182	121
175	353	207	52
176	431	328	90
177	429	175	110
178	569	87	79
179	303	175	91
180	523	126	40
181	560	100	49
182	419	263	44
183	354	164	37
184	396	121	60
185	449	217	34
186	327	119	18
187	365	113	38
188	406	189	62
189	503	159	136
190	469	117	35
191	546	151	60
192	460	149	25
193	372	101	40
194	509	199	48
195	444	130	52
196	383	184	49
197	345	274	65
198	374	110	30
199	315	135	36


==> figures/val_bench_evolution.dat <==
timeslot	val_mean	val_min	val_max	bench_mean	bench_min	bench_max
0	0.0	0	0	0.0	0	0
1	0.7	0	2	0.7	0	2
2	12.7	2	35	30.2	15	51
3	3.9	0	10	15.5	4	45
4	2.0	0	5	0.5	0	2
5	1.8	0	6	2.9	0	6
6	1.3	0	4	2.1	0	6
7	0.1	0	1	0.5	0	3
8	0.0	0	0	0.0	0	0
9	0.4	0	3	0.3	0	1
10	6.4	0	15	20.9	13	34
11	4.2	0	9	22.7	12	42
12	0.8	0	5	1.4	0	4
13	1.0	0	5	5.1	1	10
14	3.1	0	10	3.4	0	14
15	0.5	0	4	0.6	0	4
16	0.4	0	3	0.0	0	0
17	0.1	0	1	0.3	0	2
18	10.9	0	33	35.7	18	53
19	4.3	0	10	20.2	10	32
20	1.9	0	10	1.5	0	4
21	3.1	0	9	6.4	0	27
22	4.7	0	19	4.9	0	8
23	0.2	0	1	0.4	0	2
24	0.1	0	1	0.0	0	0
25	0.3	0	3	0.5	0	2
26	14.8	0	50	18.6	4	31
27	7.2	0	13	30.8	9	49
28	1.7	0	4	2.0	0	5
29	3.1	0	17	4.0	0	11
30	1.1	0	5	3.0	0	12
31	2.3	0	14	2.9	0	11
32	0.1	0	1	0.2	0	1
33	0.2	0	1	0.2	0	1
34	6.4	0	25	24.3	6	46
35	8.5	2	24	31.3	16	55
36	4.6	0	15	0.2	0	1
37	3.9	0	17	3.1	0	8
38	1.6	0	5	3.3	0	9
39	1.8	0	6	2.6	0	9
40	1.0	0	5	0.0	0	0
41	0.0	0	0	0.0	0	0
42	0.8	0	4	5.1	0	14
43	4.9	0	27	16.1	6	24
44	5.8	0	31	2.4	0	8
45	6.5	1	36	4.2	0	18
46	2.9	0	12	2.6	0	8
47	1.2	0	5	1.5	0	5
48	0.3	0	3	0.0	0	0
49	0.4	0	4	0.1	0	1
50	7.9	0	28	5.0	0	15
51	5.4	0	16	4.7	1	17
52	5.2	0	16	3.9	0	13
53	2.6	0	9	1.9	0	5
54	1.1	0	4	5.1	0	20
55	0.3	0	2	1.2	0	5

